Glottal Closure and Opening Instant Detection from Speech Signals

This paper proposes a new procedure to detect Glottal Closure and Opening Instants (GCIs and GOIs) directly from speech waveforms. The procedure is divided into two successive steps. First a mean-based signal is computed, and intervals where speech events are expected to occur are extracted from it. Secondly, at each interval a precise position of the speech event is assigned by locating a discontinuity in the Linear Prediction residual. The proposed method is compared to the DYPSA algorithm on the CMU ARCTIC database. A significant improvement as well as a better noise robustness are reported. Besides, results of GOI identification accuracy are promising for the glottal source characterization.

==> readme.txt <==
General instructions for all authors on creating PDFs.

Authors who use Adobe software to create their PDFs should use the joboptions files available at:

http://www.causalproductions.com/authors/causal_job_options_20080427v3.zip 

so that the created PDF files are suitable for publication.

Note that authors using non-Adobe software to create the PDFs must work out their own settings (in particular to ensure
all fonts are embedded) to obtain suitable PDFs.

All Authors must proofread their PDF file prior to submission to ensure it is correct.  Author's should not rely on 
proof-reading the WORD file -- please proofread the PDF file before it is submitted.
